Tight Big-Ms for Optimal Transmission Switching

This paper addresses the Optimal Transmission Switching (OTS) problem in electricity networks, which aims to find an optimal power grid topology that minimizes system operation costs while satisfying physical and operational constraints. Existing methods typically convert the OTS problem into a Mixed-Integer Linear Program (MILP) using big-M constants. However, the computational performance of these approaches relies significantly on the tightness of these big-Ms. In this paper, we propose an iterative tightening strategy to strengthen the big-Ms by efficiently solving a series of bounding problems that account for the economics of the OTS objective function through an upper-bound on the generating cost. We also discuss how the performance of the proposed tightening strategy is enhanced if reduced line capacities are considered. Using the 118-bus test system we demonstrate that the proposed methodology outperforms existing approaches, offering tighter bounds and significantly reducing the computational burden of the OTS problem.

==> results.csv <==
x,proposed,fattahi,gurobi
1,8.35,0.89,4.71
2,8.81,0.93,5.69
3,9.18,1.57,5.93
4,9.18,1.79,8.08
5,9.22,2.3,8.34
6,9.55,2.33,9.93
7,9.63,2.36,12.7
8,9.65,2.53,14.68
9,9.74,2.55,15.53
10,9.77,2.88,15.63
11,9.82,3.17,18.18
12,10.02,3.7,21.28
13,10.04,3.88,24.11
14,10.12,3.91,26.43
15,10.19,4.25,26.45
16,10.32,4.43,30.57
17,10.36,4.65,37.5
18,10.45,4.74,38.4
19,10.61,4.93,40.15
20,10.98,4.98,43.3
21,10.99,5.68,45.21
22,11.03,6.33,56.51
23,11.13,6.46,58.16
24,11.21,6.49,61.05
25,11.21,6.9,65.09
26,11.29,7.16,69.7
27,11.64,7.25,79.4
28,11.65,7.48,84.63
29,11.93,7.5,91.36
30,11.95,8.43,92.32
31,12.04,9.54,123.16
32,12.05,9.99,124.55
33,12.1,10.6,140.63
34,12.25,10.68,154.4
35,12.81,11.84,220.34
36,13.36,12.26,226.11
37,13.39,13.98,262.05
38,13.4,14.05,306.03
39,13.68,15.16,317.62
40,13.87,16.36,363.88
41,14.08,17.51,366.48
42,14.31,19.63,372.35
43,14.85,20.02,410.34
44,15.39,20.91,410.46
45,16.03,28.56,561.47
46,16.04,29.37,562.82
47,16.25,29.94,634.07
48,16.68,30.58,696.27
49,17.1,35.09,719.65
50,18.59,40.37,944.06
51,18.63,42.98,1008.41
52,18.66,45.14,1131.31
53,20.58,50.36,1609.77
54,21.1,53.79,1897.43
55,23.25,59.2,1962.69
56,24.12,59.9,2430.63
57,26.07,68.62,2548.64
58,26.08,69.05,2675.44
59,27,70.85,3118.31
60,27.3,72.39,3225.72
61,29.47,76.37,3246.38
62,32.16,97.06,3261.53
63,32.64,97.92,3600
64,34.5,102.99,3600
65,34.59,123.59,3600
66,38.06,133.6,3600
67,39.55,136.81,3600
68,40.37,146.79,3600
69,46.21,236.7,3600
70,50.51,254.42,3600
71,59.54,261.52,3600
72,61.86,262.94,3600
73,62.52,287.02,3600
74,68.56,298.57,3600
75,71.95,304.48,3600
76,72.69,312.25,3600
77,73.68,315.11,3600
78,79.14,335.33,3600
79,80.51,481.16,3600
80,86.58,489.38,3600
81,91.79,561.33,3600
82,96.67,812.08,3600
83,99.24,984.23,3600
84,109.61,1825.56,3600
85,142.78,3302.13,3600
86,150.98,3400.63,3600
87,160.34,3600,3600
88,166.43,3600,3600
89,169,3600,3600
90,171.64,3600,3600
91,194.82,3600,3600
92,257.29,3600,3600
93,302.4,3600,3600
94,488.57,3600,3600
95,489.52,3600,3600
96,523.59,3600,3600
97,533.86,3600,3600
98,555.02,3600,3600
99,669,3600,3600
100,749.02,3600,3600

